Jaccard-constrained dense subgraph discovery

Finding dense subgraphs is a core problem in graph mining with many applications in diverse domains. At the same time many real-world networks vary over time, that is, the dataset can be represented as a sequence of graph snapshots. Hence, it is natural to consider the question of finding dense subgraphs in a temporal network that are allowed to vary over time to a certain degree. In this paper, we search for dense subgraphs that have large pairwise Jaccard similarity coefficients. More formally, given a set of graph snapshots and a weight $\lambda$, we find a collection of dense subgraphs such that the sum of densities of the induced subgraphs plus the sum of Jaccard indices, weighted by $\lambda$, is maximized. We prove that this problem is NP-hard. To discover dense subgraphs with good objective value, we present an iterative algorithm which runs in $\mathcal{O}(n^2k^2 + m \log n + k^3 n)$ time per single iteration, and a greedy algorithm which runs in $\mathcal{O}(n^2k^2 + m \log n + k^3 n)$ time, where $k$ is the length of the graph sequence and $n$ and $m$ denote number of nodes and total number of edges respectively. We show experimentally that our algorithms are efficient, they can find ground truth in synthetic datasets and provide interpretable results from real-world datasets. Finally, we present a case study that shows the usefulness of our problem.

==> edges-real-eu.csv <==
x,y
9354,10.95566916
18709,22.68538189
28063,28.25948501
37418,33.04973316
46772,39.48938107

==> edges-synthetic.csv <==
x,y
11404,1.406843901
22600,2.683860064
34008,4.017066002
45186,4.687281132

==> fig-1-a.csv <==
x,y,y1
0.2,0.967900477,27.61633179
0.3,0.967900477,27.61633179
0.4,0.967900477,27.61633179
0.4528985507,0.9596981328,27.3878711
0.48,0.923517643,26.38189464
0.5,0.8767428245,25.33724359
0.6,0.7641536169,21.98385839
0.7,0.7374883961,20.48183876
0.8,0.6966580305,19.20250068

==> fig-1-b.csv <==
x,y,y1,y2,
0.3,0.9742181502,27.5886567,29.09189912,this in latex
0.5,0.9729911563,27.58505869,30.09514661,
0.8,0.9759770919,27.44214001,31.64622651,
1,0.9690352408,27.3458864,32.7078509,
1.5,0.9552258486,27.15789539,35.41200758,
2,0.9059890939,26.33612928,38.27902083,
2.3,0.6707565471,18.59700515,40.73528834,

==> fig-1-c.csv <==
x,y,y1,y2
0.3,0.9732538246,27.59883944,29.06955695
0.5,0.9743407812,27.60080732,30.08171409
0.8,0.976489434,27.60226364,31.55850885
1,0.9740354463,27.58542054,32.54237319
1.2,0.9706345394,27.55261344,33.53203388
1.25,0.968320589,27.53008912,33.78127434
1.26,0.9669535578,27.50917623,33.82373235
2,0.1553574094,16.34909934,36.2818159
2.3,0.1553574094,16.34909934,39.27172339

==> fig-1.csv <==
x,y,y1
0.5,0.978890941,27.49390803
0.8,0.9633142,27.30194384
1,0.9567018121,27.17350012
1.5,0.8379607526,24.64927461
2,0.696142165,19.94355757
2.5,0.6651359069,18.20604431

==> r.csv <==
dataset,n,m,tau,dcs_den,dense_den,l_alpha,dis_d_0,dis_d_1,dis_d_2,dis_obj_1,dis_obj_2,min_jac_dis_0,min_jac_dis_1,min_jac_dis_2,time_0,time_1,time_2,itr_0,itr_1
\dtname{Twitter},6033,1004.8,10,20.47916667,95.49999968,0.5,23.67535077,,,,,0.5,,,24.06402493,,,4,
,,,,,,0.1,25.83559376,,,,,0.3211678832,,,10.61607575,,,3,
,,,,,,0.5,,95.5,,,,,0,,,329.6405103,,,3
,,,,,,0.7,,95.5,,,,,0,,,332.0529621,,,3
,,,,,,8,,84.17950514,,98.53530152,,,0,,,221.1821573,,,2
,,,,,,9.5,,,,,,,,,,,,,
,,,,,,10,,1,,344.3333333,,,0.3333333333,,,662.224751,,,6
\dtname{Oregon-1},11492,22569.66667,9,113.7906977,,0.5,116.2977963,,,,,0.7368421053,,,41.25591707,,,3,
,,,,,,0.7,115.9221022,,,,,0.8020833333,,,40.59676123,,,3,
,,,,,,,,,,,,,,,,,,,
\dtname{Oregon-2},,,,,,,,,,,,,,,,,,,
\dtname{DBLP},21258,8622.6,10,,,,,,,,,,,,,,,,

==> real.csv <==
dataset,n,m,tau,dcs_den,dense_den,l_alpha,dis_d_0,dis_d_1,dis_d_2,dis_obj_1,dis_obj_2,min_jac_dis_0,min_jac_dis_1,min_jac_dis_2,time_0,time_1,time_2,itr_0,itr_1,file
\dtname{Twitter-\#},806,101.2,15,7.538461538,38.79402685,0.3,12.40233068,,,,,0.3103448276,,,0.242123127,,,4,,
,,,,,,0.5,10.68832148,,,,,0.5,,,0.1779458523,,,4,,
,,,,,,0.3,,37.59496337,,38.58046584,,,0,,,1.464308977,,,3,
,,,,,,0.5,,30.72536353,,39.93929712,,,0,,,1.547775984,,,3,
,,,,,,0.7,,29.03690754,,43.88906386,,,0,,,1.584413052,,,3,
,,,,,,0.5,,,31.01031746,,42.36820769,,,0,,,6.382355928,,,
,,,,,,0.8,,,9.333333333,,75.46666667,,,0,,,6.878108025,,,
,,,,,,1,,,7.333333333,,89.08333333,,,0,,,6.693094015,,,
\dtname{Enron},1079,23.20218579,183,43.47058824,185.3437388,0.7,47.07030578,,,,,0.7037037037,,,0.5357558727,,,3,,
,,,,,,0.5,76.46294905,,,,,0.5,,,1.171790123,,,3,,
,,,,,,0.2,82.44327303,,,,,0.2,,,1.578250885,,,3,,
,,,,,,5,,88.65937447,,25254.80595,,,0,,,98.86982393,,,7,
,,,,,,0.5,,,20,,3139.25,,,0,,,854.4284482,,,
,,,,,,0.1,,,62.08333333,,589.9583333,,,0,,,826.2805502,,,
,,,,,,0.05,,,122.0809524,,343.0230014,,,0,,,816.5367939,,,
\dtname{Facebook},4117,83.13461538,104,14,88.64638591,0.5,16.33333333,,,,,0.5,,,1.279083014,,,2,,
,,,,,,0.6,15.5,,,,,0.6666666667,,,0.7581677437,,,2,,
,,,,,,0.5,,36.39561404,,446.0874639,,,0,,,148.9367909,,,6,
,,,,,,1,,27.41190476,,922.4528139,,,0,,,136.724452,,,6,
,,,,,,0.5,,,25.47074489,,344.601335,,,0,,,10193.95629,,,
,,,,,,0.1,,,56.02630039,,85.63793123,,,0,,,9461.593565,,,
\dtname{Students},889,43.68032787,122,24.14705882,117.9763122,0.8,25.84642156,,,,,0.8,,,0.7706339359,,,2,,
,,,,,,0.5,31.46414305,,,,,0.5,,,1.386615038,,,3,,
,,,,,,0.2,56.08600251,,,,,0.2,,,4.681691885,,,5,,
,,,,,,0.8,,57.73225718,,1621.114756,,,,,,88.11177778,,,5,
,,,,,,0.5,,58.06559051,,1034.923512,,,0,,,95.97632384,,,5,
,,,,,,0,,99.92105619,,99.92105619,,,,,,119.1356909,,,4,
,,,,,,0.5,,,33.16699689,,1369.859679,,,0,,,2256.262814,,,
,,,,,,0.2,,,33.16699689,,567.8440698,,,0,,,2178.281251,,,
,,,,,,0,,,,,,,,0,,,,,,
\dtname{Twitter-user},4605,109.1935484,93,23,90.62829816,0.5,33.31666667,,,,,0.5,,,0.8823091984,,,2,,
,,,,,,0.3,37.43095238,,,,,0.3,,,1.251619101,,,2,,
,,,,,,0.1,39.65618533,,,,,0.1,,,3.034687996,,,4,,
,,,,,,0.5,,33.71103896,,865.8643551,,,0,,,340.4144609,,,10,
,,,,,,0.1,,44.57272451,,205.9290189,,,0,,,265.2884769,,,7,
,,,,,,0.5,,,10.82634991,,1040.046885,,,0.1176470588,,,6847.677817,,,
,,,,,,0.2,,,11.64189506,,423.0972076,,,0.1176470588,,,6770.163138,,,
,,,,,,0.01,,,63.5255474,,68.53018669,,,0,,,7524.473368,,,
\dtname{Tumblr},1980,65.30337079,89,36.66666667,103.9794686,0.7,36.75,,,,,0.75,,,0.1867189407,,,2,,
,,,,,,0.6,37.41666667,,,,,0.6,,,0.4951460361,,,2,,
,,,,,,0.5,37.71666667,,,,,0.5,,,0.5238702297,,,2,,
,,,,,,2.5,,48.83333333,,4883.833333,,,0,,,35.85939097,,,4,
,,,,,,2,,52.75,,3771.3,,,0,,,40.03820229,,,4,
,,,,,,0.5,,60.75,,1010.220833,,,0,,,48.45780301,,,5,
,,,,,,1,,,62.96904762,,2520.661905,,,0,,,1252.051439,,,
,,,,,,0.7,,,62.96904762,,1783.354048,,,0,,,1217.76194,,,
,,,,,,0.1,,,66.47261905,,302.8260317,,,0,,,1229.976281,,,

==> stats-multi-row-1.csv <==
name,n,m,tau,l,alpha,true_den,dcs_den,min_jac_gnd,dis_d_0,dis_d_1,dis_d_2,dis_d_3,dis_d_4,dis_obj_0,dis_obj_1,dis_obj_2,dis_obj_3,dis_obj_4,min_jac_dis_0,min_jac_dis_1,min_jac_dis_2,min_jac_dis_3,min_jac_dis_4,time_0,time_1,time_2,time_3,time_4
\dtname{Synthetic-1},300,300,5,,0.2,31.72666667,23.15,0.2,31.72789116,,,,,31.72789116,,,,,0.996,,,,,2.55,,,,
,,,,,0.3,,,,30.54166667,,,,,30.54166667,,,,,0.896,,,,,1.53,,,,
,,,,0.1,,,,,,31.72789116,,,,,32.21939456,,,,,0.996,,,,,11.68,,,
,,,,0.8,,,,,,31.70833333,,,,,35.66513605,,,,,0.992,,,,,11.37,,,
,,,,0.1,,,,,,,31.72789116,,,,,32.21939456,,,,,0.996,,,,,19.22,,
,,,,1,,,,,,,31.64492754,,,,,36.65687635,,,,,0.984,,,,,19.42,,
,,,,0.5,,,,,,,,31.72666667,,,,,34.185,,,,,1,,,,,635.40,
,,,,1,,,,,,,,31.6875,,,,,36.44416667,,,,,0.992,,,,,607.40,
,,,,0.5,,,,,,,,,28.21925926,,,,,30.0223931,,,,,0.8148148148,,,,,3039.83
,,,,1,,,,,,,,,28.66333333,,,,,32.33,,,,,0.8333333333,,,,,2758.40
,,,,1.5,,,,,,,,,22.34895206,,,,,26.68411929,,,,,0.6433667781,,,,,2845.96
\dtname{Synthetic-2},400,400,5,,0.3,41.02083333,31.5,0.3,41.02083333,,,,,41.02083333,,,,,0.992,,,,,3.56,,,,
,,,,0.1,,,,,,41.02083333,,,,,41.61875,,,,,0.992,,,,,21.04,,,
,,,,0.8,,,,,,41,,,,,45.81276596,,,,,0.988,,,,,19.85,,,
,,,,1,,,,,,,41,,,,,47.01595745,,,,,0.988,,,,,35.01,,
,,,,0.1,,,,,,,41.02083333,,,,,41.61875,,,,,0.992,,,,,35.91,,
,,,,1,,,,,,,,41.02,,,,,46.93,,,,,1,,,,,1534.25,
,,,,1,,,,,,,,,22.34895206,,,,,25.81708584,,,,,0.6433667781,,,,,2886.11

==> stats-multi-row.csv <==
name,n,m,tau,l,alpha,true_den,dcs_den,min_jac_gnd,dis_d_0,dis_d_1,dis_d_2,dis_obj_0,dis_obj_1,dis_obj_2,min_jac_dis_0,min_jac_dis_1,min_jac_dis_2,time_0,time_1,time_2,avg_jac_0,avg_jac_1,avg_jac_2,itr
\dtname{Synthetic-1},600,600,5,,0.3333333333,18.09155468,17.4953271,0.8333333333,18.51671159,,,18.51671159,,,0.7747747748,,,4.682286024,,,0.9106693017,,,2
,,,,,0.8333333333,,,,18.36801966,,,18.36801966,,,0.8333333333,,,6.561405897,,,0.9148142292,,,3
,,,,0.5,,,,,,18.3747522,,,23.01149956,,,0.8532110092,,,2.712589025,,,0.9173965744,,3
,,,,0.3,,,,,,18.41640656,,,21.18364094,,,0.8454545455,,,2.577610254,,,0.9224690382,,3
,,,,0.15,,,,,,18.44928649,,,19.81162182,,,0.8288288288,,,2.858554125,,,0.9193965744,,3
,,,,0.5,,,,,,,18.42638696,,,23.01086619,,,0.8347826087,,,3.14807415,,,0.9611040843,
,,,,0.8,,,,,,,18.40360947,,,25.70735349,,,0.8333333333,,,3.297158957,,,0.9733280632,
\dtname{Synthetic-2},900,900,10,,0.3,67.80046051,53.09375,0.3,68.04157392,,,68.04157392,,,0.3043478261,,,36.6973021,,,0.9689459816,,,3
,,,,,0.5,,,,60.99471726,,,60.99471726,,,0.5,,,26.16047907,,,0.8759594371,,,3
,,,,0.4,,,,,,67.06491493,,,79.94748512,,,0.4054054054,,,14.90368915,,,0.9248339921,,3
,,,,0.5,,,,,,66.20942626,,,82.80543551,,,0.4545454545,,,14.55700397,,,0.9017615283,,3
,,,,0.7,,,,,,62.33524503,,,88.82191242,,,0.5769230769,,,13.8398819,,,0.836198946,,3
,,,,0.5,,,,,,,66.02649887,,,82.69717728,,,0.4545454545,,,14.47503924,,,0.8979828722,3
,,,,0.3,,,,,,,67.41704988,,,76.78642652,,,0.3619631902,,,15.36239815,,,0.940555336,3
,,,,0.15,,,,,,,67.73034573,,,72.28442375,,,0.3371428571,,,13.51896977,,,0.9597944664,3
,,,,0.1,,,,,,,67.93518859,,,70.95281958,,,0.3314606742,,,13.66243005,,,0.9660731225,3
\dtname{Synthetic-3},5000,5000,5,,0.25,124.7901087,97.72173913,0.25,124.7901087,,,124.7901087,,,0.25,,,298.88,,,0.9975,,,3
,,,,,0.4,,,,119.0135264,,,119.0135264,,,0.4,,,255.93,,,0.8861666667,,,3
,,,,0.001,,,,,,124.7927353,,,124.7979051,,,0.25,,,160.6820021,,,0.9975,,3
,,,,0.5,,,,,,124.7926589,,,127.3878687,,,0.2512562814,,,162.9238153,,,0.999,,3
,,,,1,,,,,,,124.7926338,,,129.9788656,,,0.2506265664,,,244.874048,,,0.9995,
,,,,0.8,,,,,,,124.7926589,,,128.9449945,,,0.2512562814,,,225.1035001,,,0.999,
\dtname{Synthetic-4},7000,6000,10,,0.7142857143,41.45429395,38.46381866,0.7142857143,40.87818961,,,40.87818961,,,0.7142857143,,,1177.867385,,,0.8781922314,,,2
,,,,,0.5,,,,42.10162945,,,42.10162945,,,0.6230712711,,,1803.274467,,,0.9229999237,,,2
,,,,0.5,,,,,,40.91506262,,,61.73639485,,,0.7960526316,,,611.1595504,,,0.9229614174,,3
,,,,0.4,,,,,,41.29197191,,,57.69184596,,,0.7694753577,,,843.4074888,,,0.9326122515,,4
,,,,0.2,,,,,,,41.93486657,,,49.78873544,,,0.6922509225,,,2020.272707,,,0.9575707706,
,,,,0.7,,,,,,,40.92882069,,,69.39039703,,,0.7548231511,,,1739.077843,,,0.9336161438,
\dtname{Synthetic-5},8000,10000,7,,0.6666666667,46.2511328,42.13963573,0.6666666667,,,,,,,,,,,,,,,,
,,,,,0.5,,,,,,,,,,,,,,,,,,,
,,,,0.5,,,,,,46.23767269,,,55.27052893,,,0.6932215234,,,595.8958008,,,0.9729272438,,3
,,,,0.4,,,,,,46.26103037,,,53.46868961,,,0.6903270703,,,594.9071021,,,0.9744986724,,3
,,,,0.4,,,,,,,46.34375875,,,53.49185768,,,0.6785960083,,,1361.467058,,,0.98187387,
,,,,0.8,,,,,,,46.26229615,,,60.58517055,,,0.6843556168,,,1239.852169,,,0.9873734619,
\dtname{Twitter},6033,1004.8,10,,0.5,,9.6,,11.92222222,,,11.92222222,,,0.5,,,3.083564043,,,,,,3
,,,,,1,,,,11.92222222,,,11.92222222,,,0.5,,,2.646280289,,,,,,3
,,,,0.5,,,,,,34.77059315,,,35.34363864,,,0,,,27.08427906,,,,,3
,,,,0.7,,,,,,27.64780249,,,31.80950376,,,0,,,26.68086386,,,,,3
,,,,1,,,,,,23.35250627,,,35.91642071,,,0,,,18.15404797,,,,,2
,,,,1.2,,,,,,,10.38809821,,,42.09344793,,,0.1296296296,,,115.0217481,,,,
,,,,1,,,,,,,16.7827128,,,35.39236386,,,0.1153846154,,,111.0653472,,,,
,,,,0.8,,,,,,,33.55004448,,,34.46940343,,,0,,,110.5126801,,,,
\dtname{DBLP},21258,8622.6,10,,0.5,,20.47916667,,23.67535077,,,23.67535077,,,0.5,,,62.78720403,,,,,,
,,,,0.5,,,,,20.47916667,95.5,,,95.5,,,0,,,447.9640381,,,,,3
,,,,1,,,,,,,,,,,,,,,,,,,,
,,,,1,,,,,,,92.90936475,,,93.09229158,,,0,,,2313.066096,,,,3

==> syn-algo-3.csv <==
x,y
11404,42.249789
22600,73.84019494
34008,134.7557969
45186,289.3116012

==> table-1.csv <==
name,n,m,tau,lam,grd_den,dis_den,min_jac,itr,time
\dtname{Synthetic-1},1000,900,5,0.5,60.10238095,60.10238095,0.4285714286,2,132.447
\dtname{Synthetic-1},1000,900,5,1,60.10238095,60.10238095,0.4285714286,2,127.598
\dtname{Synthetic-1},1000,900,5,3,60.10238095,59.7474359,0.4615384615,3,198.752
\dtname{Synthetic-1},1000,900,5,4,60.10238095,19.83310303,0.9013157895,3,217.065
\dtname{Synthetic-2},1500,2500,6,1,87.79928571,87.78968975,0.5050505051,2,599.993
\dtname{Synthetic-2},1500,2500,6,2,87.79928571,87.38515528,0.5434782609,3,987.337
\dtname{Synthetic-2},1500,2500,6,3.5,87.79928571,86.20270186,0.6211180124,3,962.429
\dtname{Synthetic-2},1500,2500,6,4.5,87.79928571,85.47901544,0.6666666667,4,1146.225
\dtname{Synthetic-3},2500,2500,6,1,87.64952381,87.6344733,0.5050505051,2,1137.876
\dtname{Synthetic-3},2500,2500,6,3,87.64952381,86.24927991,0.6097560976,3,1816.526
\dtname{Synthetic-3},2500,2500,6,4,87.64952381,85.53494865,0.6535947712,4,2326.363
\dtname{Synthetic-3},2500,2500,6,5,87.64952381,0.2987551867,1,2,928.879

==> table-2.csv <==
name,n,m,tau,lam,grd_den,dis_den,min_jac,time
\dtname{Synthetic-1},400,2500,5,1,69.46928571,57.53320937,0.9669421488,31.0993197
\dtname{Synthetic-1},400,2500,5,2,69.46928571,57.53320937,0.975,20.99008608
\dtname{Synthetic-1},400,2500,5,3,69.46928571,54.02232653,0.8266666667,22.23358798
\dtname{Synthetic-2},700,700,5,0.3,17.27452381,13.1095036,0.9646017699,28.88244104
\dtname{Synthetic-2},700,700,5,0.5,17.27452381,13.1095036,0.9646017699,35.27141714
\dtname{Synthetic-2},700,700,5,1,17.27452381,4.966964342,0.994269341,42.22190523
\dtname{Synthetic-2},700,700,5,2,17.27452381,4.966964342,0.994269341,42.13037181
\dtname{Synthetic-3},1000,1000,5,0.5,23.69790043,14.41047015,0.9411764706,72.792
\dtname{Synthetic-3},1000,1000,5,1,23.69790043,14.29316848,0.8955223881,83.23719788
\dtname{Synthetic-3},1000,1000,5,2,23.69790043,4.969869405,0.995995996,88.16867876
